Sound Interval-Based Synthesis for Probabilistic Programs

Probabilistic programming has become a standard practice to model stochastic events and learn about the behavior of nature in different scientific contexts, ranging from Genetics and Ecology to Linguistics and Psychology. However, domain practitioners (such as biologists) also need to be experts in statistics in order to select which probabilistic model is suitable for a given particular problem, relying then on probabilistic inference engines such as Stan, Pyro or Edward to fine-tune the parameters of that particular model. Probabilistic Programming would be more useful if the model selection is made automatic, without requiring statistics expertise from the end user. Automatically selecting the model is challenging because of the large search space of probabilistic programs needed to be explored, because the fact that most of that search space contains invalid programs, and because invalid programs may only be detected in some executions, due to its probabilistic nature. We propose a type system to statically reject invalid probabilistic programs, a type-directed synthesis algorithm that guarantees that generated programs are type-safe by construction, and an heuristic search procedure to handle the vast search space. We collect a number of probabilistic programs from the literature, and use them to compare our method with both a type-agnostic random search, and a data-guided method from the literature (DaPPer). Our results show that our technique both outperforms random search and DaPPer, specially on more complex programs. This drastic performance difference in synthesis allows for fast sampling of programs and enables techniques that previously suffered from the complexity of synthesis, such as Genetic Programming, to be applied.

==> figure_scripts/random_success.txt <==
0 1.000
1 1.000
2 1.000
3 1.000
4 1.000
5 1.000
6 0.999
7 0.999
8 0.999
9 0.998
10 0.997
11 0.996
12 0.994
13 0.991
14 0.988
15 0.978
16 0.969
17 0.957
18 0.937
19 0.889
20 0.919
21 0.838
22 0.831
23 0.837
24 0.578
25 0.805
26 0.521
27 0.082
28 0.068
29 0.058
30 0.054
31 0.053
32 0.040
33 0.037
34 0.039
35 0.038
36 0.034
37 0.028
38 0.030
39 0.026
40 0.026
41 0.018
42 0.019
43 0.019
44 0.020
45 0.022
46 0.017
47 0.015
48 0.014
49 0.013
50 0.012
51 0.011
52 0.010
53 0.009
54 0.009
55 0.010
56 0.009
57 0.008
58 0.007
59 0.007
60 0.005
61 0.006
62 0.006
63 0.005

